Optimizing and Managing Wireless Backhaul for Resilient Next-Generation Cellular Networks

Next-generation wireless networks target high network availability, ubiquitous coverage, and extremely high data rates for mobile users. This requires exploring new frequency bands, e.g., mmWaves, moving toward ultra-dense deployments in urban locations, and providing ad hoc, resilient connectivity in rural scenarios. The design of the backhaul network plays a key role in advancing how the access part of the wireless system supports next-generation use cases. Wireless backhauling, such as the newly introduced Integrated Access and Backhaul (IAB) concept in 5G, provides a promising solution, also leveraging the mmWave technology and steerable beams to mitigate interference and scalability issues. At the same time, however, managing and optimizing a complex wireless backhaul introduces additional challenges for the operation of cellular systems. This paper presents a strategy for the optimal creation of the backhaul network considering various constraints related to network topology, robustness, and flow management. We evaluate its feasibility and efficiency using synthetic and realistic network scenarios based on 3D modeling of buildings and ray tracing. We implement and prototype our solution as a dynamic IAB control framework based on the Open Radio Access Network (RAN) architecture, and demonstrate its functionality in Colosseum, a large-scale wireless network emulator with hardware in the loop.

==> data/failure.csv <==
delta_time,iab_1,iab_2,ues_1,ues_2
0.0,11.225000000000001,11.600000000000001,23.74228197051955,21.989800095727833
0.5,10.167944444444444,10.68938888888889,23.149558805110335,21.692315156949977
1.0,9.224285714285713,10.585,23.12064862410783,21.69680449754091
1.5,10.237842592592592,10.092,23.62996938929281,24.936370877621357
2.0,11.070113636363637,9.580340909090909,24.15133160973113,25.045275976741493
2.5,11.506506715506717,10.556968253968256,24.217563902990783,24.750199188302705
3.0,11.665643382352942,10.532242647058824,24.23497373943062,24.50178312079046
3.5,11.376410331384015,10.332408382066276,24.082329210066202,24.153016504415927
4.0,10.958268398268398,10.256525974025974,24.24116738567088,23.975234240192137
4.5,10.726240942028985,10.208833333333333,24.407687339254583,24.03283548792401
5.0,11.051218803418804,10.31111111111111,24.340389612982737,23.91525893354028
5.5,11.26131157635468,10.299810618500274,24.26667017154227,23.70659573742713
6.0,11.32347468637993,10.248623991935485,24.114492575599115,23.723681047917374
6.5,11.33189393939394,10.411008488243782,24.036781842616275,23.66498210764361
7.0,11.241609109109108,10.192774024024024,24.080343893615353,23.664633976886723
7.5,11.217257085020243,10.267810391363025,24.13304365074268,23.634329541090434
8.0,11.082694734804491,10.624079268292684,24.171939908716872,23.665118150614795
8.5,11.009114693446088,10.749674947145877,24.27249654401893,23.79033195356635
9.0,11.458818275259533,10.646229691300922,24.28681930188397,23.744644483162624
9.5,11.532353316326532,10.493705357142858,24.18764845880354,23.67320544715181
10.0,11.464800000000002,10.328933333333334,24.02686337973624,23.632659896956493
10.5,11.3646,10.457300000000002,23.915068184603566,23.702109570198054
11.0,11.33313333333333,10.591533333333334,23.987393079491518,23.775136216579735
11.5,11.5932,10.616299999999999,23.98450969188778,23.172661745241435
12.0,11.582866666666666,10.677066666666667,23.890060358489006,23.039931054724832
12.5,11.5669,10.3789,23.76057000656643,23.08890338445483
13.0,11.365466666666665,10.266933333333334,23.601212337692193,23.13006440579399
13.5,11.2025,10.1141,23.48283382839031,23.197810018098103
14.0,11.561666666666667,10.133266666666666,23.420821641714344,23.275026268481305
14.5,11.862000000000002,10.0869,23.325271944413007,23.16826125743669
15.0,11.686466666666668,9.8776,23.28554906370699,23.147787216926893
15.5,11.4661,9.7653,23.178400169934864,23.168579636834828
16.0,11.316666666666668,9.781,23.162414915887545,23.15920691890943
16.5,11.3554,9.8536,23.108809052585794,23.198290641969372
17.0,11.669066666666666,10.018,23.060579759474315,23.104705116484602
17.5,11.7646,9.800699999999999,22.980001737993334,23.085153419718566
18.0,11.904133333333334,9.406266666666667,22.91065170105131,23.027788089258994
18.5,12.0627,9.325499999999998,22.681545835625275,22.879451620159305
19.0,11.547400000000001,9.352666666666666,22.52419267865047,22.801631023355718
19.5,nan,9.5151,22.51577892054454,22.75637006054046
20.0,nan,9.621533333333334,nan,22.831356303136737
20.5,nan,9.3595,nan,22.87132885126118
21.0,nan,9.2616,nan,22.964926822493236
21.5,nan,9.3374,nan,23.44137763243449
22.0,nan,9.449,nan,23.37938228536787
22.5,nan,9.418800000000001,nan,23.283578872512976
23.0,nan,9.423133333333332,nan,23.35015106539218
23.5,nan,9.8335,nan,23.56324574458717
24.0,nan,9.684666666666667,nan,23.52869872114053
24.5,nan,9.6633,nan,23.583225703808107
25.0,nan,9.7338,nan,23.63995288899115
25.5,nan,9.7317,nan,23.900141450939827
26.0,nan,9.735333333333331,nan,24.096195242771866
26.5,nan,9.4326,nan,24.13741135186887
27.0,nan,9.422199999999998,nan,24.17708578564191
27.5,nan,9.5715,nan,24.215768610509382
28.0,nan,9.554266666666665,nan,24.171367475815394
28.5,nan,9.4478,nan,24.211934921186415
29.0,nan,9.622933333333334,nan,24.252110699437026
29.5,nan,9.627199999999998,nan,24.402557237350354
30.0,nan,9.611333333333333,nan,24.423726567586208
30.5,nan,9.5759,nan,24.379428166921706
31.0,nan,9.438866666666668,nan,24.28713821057088
31.5,nan,9.227599999999999,nan,23.769424036772648
32.0,nan,9.196399999999999,nan,23.837103023362655
32.5,nan,9.250499999999999,nan,23.845696735574027
33.0,nan,9.175733333333334,nan,23.700208023699
33.5,nan,8.8537,nan,23.455217503222386
34.0,nan,8.9468,nan,23.400697615946104
34.5,22.400000000000002,9.317466666666666,nan,23.52770448635082
35.0,21.445833333333333,9.440999999999999,nan,23.527931506115177
35.5,20.20111111111111,9.403133333333335,nan,23.3244460055707
36.0,18.950000000000003,9.483899999999998,nan,23.00630870281612
36.5,19.47550505050505,9.466666666666667,nan,22.867728827334055
37.0,19.803296703296702,9.5538,nan,22.784278129061953
37.5,19.69331699346405,9.436066666666667,nan,22.68518307932955
38.0,19.56140350877193,9.424399999999999,nan,23.350564858862537
38.5,19.24497113997114,9.452933333333334,nan,23.593182618634945
39.0,19.306974637681158,9.227,nan,23.560473485780005
39.5,19.52191452991453,9.349333333333334,nan,23.38263543074277
40.0,19.573706896551727,9.4011,nan,23.24237625211869
40.5,19.461471774193548,9.4608,nan,23.202221073684285
41.0,19.273885918003565,9.5099,nan,23.33907457554482
41.5,19.037156442156444,9.646933333333335,nan,23.432238256110498
42.0,19.20735492577598,9.8006,nan,23.43988237634115
42.5,19.282046070460705,9.847000000000001,nan,23.40754576280693
43.0,19.25536469344609,9.9569,nan,23.30041796695182
43.5,19.104033302497687,9.9528,nan,23.313968099639293
44.0,18.881972789115647,9.828800000000001,nan,23.383972120204135
44.5,18.897,9.8556,nan,23.207393102501918
45.0,18.894000000000002,9.8915,nan,23.191659103587746
45.5,19.546,10.190333333333333,nan,23.187510496412557
46.0,19.646,10.1064,nan,23.47055998454282
46.5,19.497999999999998,10.313866666666666,nan,23.93522360146352
47.0,19.212666666666667,10.377199999999998,nan,24.065832926193732
47.5,19.057000000000002,10.653866666666667,nan,24.169794601265156
48.0,19.008,10.902899999999999,nan,24.11261656767132
48.5,19.076,11.052266666666666,nan,23.91544888763805
49.0,19.366,11.1428,nan,24.083854691223653
49.5,19.325,10.942333333333336,nan,24.19511634665922
50.0,19.298666666666666,11.0424,nan,24.32593754665383
50.5,19.408,11.322933333333333,nan,24.399202918958785
51.0,19.384,11.3262,nan,24.34950636862085
51.5,19.633,11.2836,nan,24.673864302216312
52.0,19.72,11.176300000000001,nan,25.079659224453422
52.5,19.768,11.071266666666666,nan,25.083135145112582
53.0,19.841333333333335,10.9919,nan,25.17270311725085
53.5,19.96,11.232933333333333,nan,25.110242427871853
54.0,20.084,11.379800000000001,nan,25.053239585229477
54.5,20.086,11.113399999999999,nan,25.16979533285585
55.0,19.782,11.0383,nan,25.183053671991235
55.5,19.228,10.744,nan,25.18613936278495
56.0,19.354666666666667,10.648499999999999,nan,25.04155475169191
56.5,19.455,10.383533333333332,nan,24.702516519868187
57.0,19.516666666666666,10.1734,nan,24.576506402281005
57.5,19.445999999999998,10.174999999999999,nan,24.570798678235345
58.0,19.61866666666667,9.9964,nan,24.117094475569782
58.5,21.096999999999998,9.921266666666666,nan,24.0629302439779
59.0,21.41,9.8414,nan,24.009128100626302
59.5,21.397872340425533,9.8436,nan,23.935331611271916
60.0,21.4531914893617,9.712733333333334,41.6,24.010088069007313
60.5,21.30851063829787,9.5867,45.791666666666664,24.07711792364814
61.0,21.431205673758864,9.688866666666666,42.49932024324881,24.025809876181548
61.5,21.789361702127657,9.8005,44.2833785587363,23.916514167488913
62.0,22.132624113475178,10.030866666666666,48.81941273769653,24.041838635853544
62.5,22.556382978723406,10.2087,49.770121771091766,24.166246866967715
63.0,22.48368794326241,10.127733333333333,48.75467500565296,24.21997844154578
63.5,22.51702127659574,9.9683,47.96870700617605,24.39345667013058
64.0,22.72482269503546,10.035400000000001,48.987073049452626,24.469127897238693
64.5,23.01702127659574,10.2214,49.70586762984688,24.428341191623158
65.0,23.690780141843973,10.381733333333333,49.988764328154744,24.487575258808015
65.5,23.54468085106383,10.397099999999998,49.93095385059706,24.52949223799649
66.0,23.40212765957447,10.602133333333335,49.84099521301704,24.555637561381985
66.5,23.601063829787236,10.7972,50.338296614980095,24.686344723128983
67.0,23.875886524822693,10.900266666666667,50.08909906911301,25.101807779034356
67.5,24.617021276595743,10.8799,49.76975097772579,25.41813735946194
68.0,24.480141843971627,10.9546,49.695290277326315,25.625194174073176
68.5,23.9478945035461,11.011400000000002,49.7342536928174,25.669377573780277
69.0,23.251663289429246,11.269533333333333,50.31438285322832,25.820486272850278
69.5,23.27,11.354999999999999,50.08525602113705,25.908768025640253
70.0,23.42533333333333,11.417,49.80049298748607,25.804076110216812
70.5,23.669,11.3203,49.80744495296252,25.704130333425383
71.0,23.875999999999998,11.1982,50.36627973215407,25.754520091365027
71.5,23.66133333333333,11.2299,50.6766514135034,25.602922911055085
72.0,23.310000000000002,10.949733333333333,50.48670937122996,25.20921485069916
72.5,23.18133333333333,10.8668,50.42484431444991,25.226050475782916
73.0,23.626000000000005,11.0158,50.993021878335135,25.26011869061618
73.5,23.924666666666667,11.0023,51.534379717056744,25.241680190975416
74.0,23.875999999999998,10.8688,51.475360819794766,25.236695108883296
74.5,23.646,10.923800000000002,51.21958753093175,25.176648075619212
75.0,23.313000000000002,10.731,51.38291959253814,25.10344676276597
75.5,23.682666666666666,10.8291,51.84707676863545,25.087600112594718
76.0,24.253,10.744,52.05865763782047,25.119407103372072
76.5,24.464,10.8065,51.94559276286347,25.067742350118852
77.0,24.360999999999997,10.7438,52.078330837605705,24.7525982237998
77.5,24.286,10.6932,52.81639136523203,24.443599894628306
78.0,24.156000000000002,10.6586,53.399301721682505,24.245288158777324
78.5,23.727999999999998,10.527299999999999,53.54668667525111,24.50767517284164
79.0,23.186999999999998,10.2306,53.02727894696395,24.480336323808583
79.5,23.145333333333337,10.096799999999998,53.33328438970995,24.474083111957217
80.0,22.908,10.223666666666666,54.00449580611105,24.627271274232253
80.5,23.00333333333333,10.279399999999999,54.394441066620715,24.714066815142655
81.0,22.842,10.312199999999999,54.08032789694793,24.78224958842061
81.5,22.665333333333336,10.1051,53.964595265234436,24.771056059869856
82.0,22.363,10.1472,54.10611218051099,24.59434111267128
82.5,21.96666666666667,10.4399,54.64634490674368,24.48404597874643
83.0,21.446,10.5178,54.52513712438003,24.599884747469204
83.5,21.326666666666668,10.5969,54.283731689535855,24.9014510803819
84.0,21.408,10.555666666666667,54.22105772855219,24.87507276476549
84.5,21.479333333333333,10.418099999999999,54.45454980568455,24.94581569686541


==> data/real-results.csv <==
,n,r,type,l2model,diam,deg,seed,timelimit,run_id,link,density,nodes,city,donors,time,error_status,gap,leaves,donor_ratio,out_degree,avg_distance_to_donor,avg_tree_size,weighted_demand,BW,MIMOL
0,,1,,multitree,3,10,0,300.0,luxemburg_60_27_400_2x2,,60,63,luxemburg,26,18244.0,Aborted,0.19230769230769232,3,0.36507936507936506,1.2121212121212122,1.2,0,0,400,2x2
1,,1,,single,3,10,0,2880.0,firenze_30_27_400_1x1,,30,19,firenze,5,2.0,False,0.0,0,0.2631578947368421,0.7368421052631579,1.2142857142857142,0,0,400,1x1
2,,1,,single,3,10,0,2880.0,barcelona_30_27_400_1x1,,30,21,barcelona,11,2.0,False,0.0,2,0.42857142857142855,0.5217391304347826,1.0,0,0,400,1x1
3,,1,,single,3,10,0,2880.0,barcelona_45_27_400_1x1,,45,30,barcelona,16,7.0,False,0.0,4,0.4,0.5294117647058824,1.1666666666666667,0,0,400,1x1
4,,1,,single,3,10,0,2880.0,milano_30_27_400_1x1,,30,17,milano,13,2.0,False,0.0,5,0.47058823529411764,0.4090909090909091,1.0,0,0,400,1x1
5,,1,,single,3,10,0,2880.0,barcelona_60_27_400_1x1,,60,42,barcelona,20,16.0,False,0.0,4,0.38095238095238093,0.5652173913043478,1.1153846153846154,0,0,400,1x1
6,,1,,single,3,10,0,2880.0,firenze_45_27_400_1x1,,45,28,firenze,9,22.0,False,0.0,0,0.32142857142857145,0.6785714285714286,1.2105263157894737,0,0,400,1x1
7,,1,,single,3,10,0,2880.0,milano_45_27_400_1x1,,45,26,milano,17,6.0,False,0.0,6,0.4230769230769231,0.46875,1.0666666666666667,0,0,400,1x1
8,,1,,single,3,10,0,2880.0,luxemburg_30_27_400_1x1,,30,25,luxemburg,17,6.0,False,0.0,8,0.36,0.48484848484848486,1.25,0,0,400,1x1
9,,1,,single,3,10,0,2880.0,milano_60_27_400_1x1,,60,37,milano,22,13.0,False,0.0,6,0.43243243243243246,0.4883720930232558,1.0476190476190477,0,0,400,1x1
10,,1,,single,3,10,0,2880.0,luxemburg_45_27_400_1x1,,45,41,luxemburg,20,38.0,False,0.0,9,0.2682926829268293,0.6,1.3333333333333333,0,0,400,1x1
11,,1,,single,3,10,0,2880.0,firenze_60_27_400_1x1,,60,36,firenze,11,156.0,False,0.0,1,0.2777777777777778,0.7027027027027027,1.2692307692307692,0,0,400,1x1
12,,1,,single,3,10,0,2880.0,luxemburg_60_27_400_1x1,,60,60,luxemburg,22,12828.0,False,0.0,6,0.26666666666666666,0.6666666666666666,1.3181818181818181,0,0,400,1x1
13,,1,,multitree,3,10,0,2880.0,firenze_30_27_400_1x1,,30,19,firenze,11,10.0,False,0.0,0,0.5789473684210527,0.8421052631578947,1.0,0,0,400,1x1
14,,1,,multitree,3,10,0,2880.0,barcelona_30_27_400_1x1,,30,21,barcelona,18,14.0,False,0.0,2,0.7619047619047619,0.43478260869565216,1.0,0,0,400,1x1
15,,1,,multitree,3,10,0,2880.0,barcelona_45_27_400_1x1,,45,30,barcelona,23,41.0,False,0.0,4,0.6333333333333333,0.6470588235294118,1.0,0,0,400,1x1
16,,1,,multitree,3,10,0,2880.0,milano_30_27_400_1x1,,30,17,milano,18,13.0,False,0.0,5,0.7647058823529411,0.36363636363636365,1.0,0,0,400,1x1
17,,1,,multitree,3,10,0,2880.0,milano_45_27_400_1x1,,45,26,milano,25,34.0,False,0.0,6,0.7307692307692307,0.4375,1.0,0,0,400,1x1
18,,1,,multitree,3,10,0,2880.0,firenze_45_27_400_1x1,,45,28,firenze,15,129.0,False,0.0,0,0.5357142857142857,0.9285714285714286,1.0,0,0,400,1x1
19,,1,,multitree,3,10,0,2880.0,luxemburg_30_27_400_1x1,,30,25,luxemburg,24,37.0,False,0.0,8,0.64,0.5454545454545454,1.0,0,0,400,1x1
20,,1,,multitree,3,10,0,2880.0,milano_60_27_400_1x1,,60,37,milano,32,80.0,False,0.0,6,0.7027027027027027,0.5116279069767442,1.0,0,0,400,1x1
21,,1,,multitree,3,10,0,2880.0,barcelona_60_27_400_1x1,,60,42,barcelona,29,286.0,False,0.0,4,0.5952380952380952,0.7391304347826086,1.0,0,0,400,1x1
22,,1,,multitree,3,10,0,2880.0,firenze_60_27_400_1x1,,60,36,firenze,18,3938.0,False,0.0,1,0.4722222222222222,1.027027027027027,1.0,0,0,400,1x1
23,,1,,multitree,3,10,0,2880.0,luxemburg_45_27_400_1x1,,45,41,luxemburg,30,4033.0,False,0.0,9,0.5121951219512195,0.8,1.05,0,0,400,1x1
24,,1,,single,3,10,0,2880.0,barcelona_30_27_400_2x2,,30,22,barcelona,8,2.0,False,0.0,1,0.3181818181818182,0.6521739130434783,1.3333333333333333,0,0,400,2x2
25,,1,,single,3,10,0,2880.0,firenze_30_27_400_2x2,,30,19,firenze,3,2.0,False,0.0,0,0.15789473684210525,0.8421052631578947,1.75,0,0,400,2x2
26,,1,,single,3,10,0,2880.0,barcelona_45_27_400_2x2,,45,30,barcelona,11,10.0,False,0.0,4,0.23333333333333334,0.6764705882352942,1.391304347826087,0,0,400,2x2
27,,1,,single,3,10,0,2880.0,milano_30_27_400_2x2,,30,20,milano,10,2.0,False,0.0,2,0.4,0.5454545454545454,1.25,0,0,400,2x2
28,,1,,single,3,10,0,2880.0,firenze_45_27_400_2x2,,45,28,firenze,5,20.0,False,0.0,0,0.17857142857142858,0.8214285714285714,1.608695652173913,0,0,400,2x2
29,,1,,single,3,10,0,2880.0,milano_45_27_400_2x2,,45,27,milano,13,6.0,False,0.0,5,0.2962962962962963,0.59375,1.4736842105263157,0,0,400,2x2
30,,1,,single,3,10,0,2880.0,luxemburg_30_27_400_2x2,,30,28,luxemburg,13,6.0,False,0.0,5,0.2857142857142857,0.6060606060606061,1.4,0,0,400,2x2
31,,1,,single,3,10,0,2880.0,milano_60_27_400_2x2,,60,38,milano,16,20.0,False,0.0,5,0.2894736842105263,0.627906976744186,1.2592592592592593,0,0,400,2x2
32,,1,,single,3,10,0,2880.0,barcelona_60_27_400_2x2,,60,42,barcelona,13,59.0,False,0.0,4,0.21428571428571427,0.717391304347826,1.393939393939394,0,0,400,2x2
33,,1,,single,3,10,0,2880.0,luxemburg_45_27_400_2x2,,45,43,luxemburg,15,60.0,False,0.0,7,0.18604651162790697,0.7,1.6857142857142857,0,0,400,2x2
34,,1,,single,3,10,0,2880.0,firenze_60_27_400_2x2,,60,36,firenze,7,548.0,False,0.0,1,0.16666666666666666,0.8108108108108109,1.7333333333333334,0,0,400,2x2
35,,1,,multitree,3,10,0,300.0,firenze_60_27_400_2x2,,60,36,firenze,13,18050.0,Aborted,0.3076923076923077,1,0.3333333333333333,1.2972972972972974,1.0416666666666667,0,0,400,2x2
36,,1,,multitree,3,10,0,2880.0,firenze_30_27_400_2x2,,30,19,firenze,7,10.0,False,0.0,0,0.3684210526315789,1.263157894736842,1.0833333333333333,0,0,400,2x2
37,,1,,multitree,3,10,0,2880.0,barcelona_30_27_400_2x2,,30,22,barcelona,14,14.0,False,0.0,1,0.5909090909090909,0.782608695652174,1.0,0,0,400,2x2
38,,1,,multitree,3,10,0,2880.0,barcelona_45_27_400_2x2,,45,30,barcelona,19,1644.0,False,0.0,4,0.5,0.8823529411764706,1.0666666666666667,0,0,400,2x2
39,,1,,multitree,3,10,0,2880.0,milano_30_27_400_2x2,,30,20,milano,16,16.0,False,0.0,2,0.7,0.5454545454545454,1.0,0,0,400,2x2
40,,1,,multitree,3,10,0,2880.0,milano_45_27_400_2x2,,45,27,milano,20,49.0,False,0.0,5,0.5555555555555556,0.75,1.0833333333333333,0,0,400,2x2
41,,1,,multitree,3,10,0,2880.0,milano_60_27_400_2x2,,60,38,milano,25,374.0,False,0.0,5,0.5263157894736842,0.8372093023255814,1.0555555555555556,0,0,400,2x2
42,,1,,multitree,3,10,0,2880.0,luxemburg_30_27_400_2x2,,30,28,luxemburg,21,48.0,False,0.0,5,0.5714285714285714,0.7272727272727273,1.25,0,0,400,2x2
43,,1,,multitree,3,10,0,2880.0,barcelona_60_27_400_2x2,,60,42,barcelona,22,4858.0,False,0.0,4,0.42857142857142855,1.0434782608695652,1.0833333333333333,0,0,400,2x2
44,,1,,multitree,3,10,0,2880.0,firenze_45_27_400_2x2,,45,28,firenze,10,8099.0,False,0.0,0,0.35714285714285715,1.2857142857142858,1.1111111111111112,0,0,400,2x2
45,,1,,multitree,3,10,0,2880.0,luxemburg_45_27_400_2x2,,45,43,luxemburg,23,45193.0,False,0.0,7,0.37209302325581395,1.08,1.3333333333333333,0,0,400,2x2
46,,1,,single,3,10,0,300.0,luxemburg_60_27_400_2x2,,60,63,luxemburg,15,10833.0,Aborted,0.06666666666666667,3,0.19047619047619047,0.7727272727272727,1.6274509803921569,0,0,400,2x2
47,,1,,multitree,3,10,0,300.0,luxemburg_60_27_400_1x1,,60,60,luxemburg,35,11105.0,Aborted,0.05714285714285714,6,0.48333333333333334,0.9393939393939394,1.032258064516129,0,0,400,1x1

==> data/synth-results.csv <==
,n,r,type,l2model,diam,deg,seed,timelimit,run_id,link,density,nodes,rel_gap,donors,time,error_status,gap,leaves,donor_ratio,out_degree,avg_distance_to_donor,avg_tree_size,weighted_demand,F,BW,NF,BLER,TXP,AG,MIMOL
0,15,16,poisson_weighted,multitree,3,10,2818138243,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,11,12.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
97,15,16,poisson_weighted,multitree,3,10,2585730238,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,11,88.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
96,15,16,poisson_weighted,multitree,3,10,730127658,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,12,89.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
95,15,16,poisson_weighted,multitree,3,10,371970866,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,9,92.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
94,15,16,poisson_weighted,multitree,3,10,476776215,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,12,91.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
93,15,16,poisson_weighted,multitree,3,10,1813361088,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,8,104.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
92,15,16,poisson_weighted,multitree,3,10,2527497717,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,8,90.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
91,15,16,poisson_weighted,multitree,3,10,2113280204,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,10,92.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
90,15,16,poisson_weighted,multitree,3,10,3883145449,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,13,99.0,OK,0.0,0,0.8666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
89,15,16,poisson_weighted,multitree,3,10,1548178238,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,11,104.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
88,15,16,poisson_weighted,multitree,3,10,4051479846,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,9,108.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
87,15,16,poisson_weighted,multitree,3,10,1790217124,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,10,118.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
86,15,16,poisson_weighted,multitree,3,10,2880465289,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,9,117.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
85,15,16,poisson_weighted,multitree,3,10,3211475773,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,8,113.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
84,15,16,poisson_weighted,multitree,3,10,3289573033,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,12,112.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
15,15,16,poisson_weighted,multitree,3,10,2843307204,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,9,16.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
14,15,16,poisson_weighted,multitree,3,10,2815003834,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,9,15.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
13,15,16,poisson_weighted,multitree,3,10,2813229445,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,12,15.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
12,15,16,poisson_weighted,multitree,3,10,2810966372,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,12,15.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
11,15,16,poisson_weighted,multitree,3,10,2818862404,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,11,15.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
10,15,16,poisson_weighted,multitree,3,10,2809133362,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,9,14.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
9,15,16,poisson_weighted,multitree,3,10,2804137636,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,8,14.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
8,15,16,poisson_weighted,multitree,3,10,2806342214,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,11,14.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
7,15,16,poisson_weighted,multitree,3,10,2848637316,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,10,14.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
6,15,16,poisson_weighted,multitree,3,10,2821890019,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,9,13.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
5,15,16,poisson_weighted,multitree,3,10,2823003049,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,9,13.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
4,15,16,poisson_weighted,multitree,3,10,2834368485,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,12,13.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
3,15,16,poisson_weighted,multitree,3,10,2829080140,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,9,13.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
2,15,16,poisson_weighted,multitree,3,10,2832906713,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,11,13.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
1,15,16,poisson_weighted,multitree,3,10,2839731345,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,10,12.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
98,15,16,poisson_weighted,multitree,3,10,3145284317,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,10,89.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
99,15,16,poisson_weighted,multitree,3,10,2749540558,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,11,95.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
180,15,16,poisson_weighted,single,3,10,2725403207,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,6,58.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
209,15,16,poisson_weighted,single,3,10,510965770,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,6,12.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
208,15,16,poisson_weighted,single,3,10,516504602,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,7,11.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
207,15,16,poisson_weighted,single,3,10,505520609,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,5,10.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
206,15,16,poisson_weighted,single,3,10,544680491,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,7,10.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
205,15,16,poisson_weighted,single,3,10,515465630,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,5,10.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
204,15,16,poisson_weighted,single,3,10,542149266,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,6,10.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
203,15,16,poisson_weighted,single,3,10,518633093,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,6,9.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
202,15,16,poisson_weighted,single,3,10,481372649,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,7,8.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
201,15,16,poisson_weighted,single,3,10,507595211,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,6,8.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
200,15,16,poisson_weighted,single,3,10,508077435,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,7,8.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
199,15,16,poisson_weighted,single,3,10,521740042,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,7,8.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
198,15,16,poisson_weighted,single,3,10,500324103,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,6,8.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
197,15,16,poisson_weighted,single,3,10,535480761,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,6,8.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
196,15,16,poisson_weighted,single,3,10,538280767,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,7,7.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
195,15,16,poisson_weighted,single,3,10,1245756541,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,6,57.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
194,15,16,poisson_weighted,single,3,10,359270337,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,7,57.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
193,15,16,poisson_weighted,single,3,10,1762398398,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,7,58.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
192,15,16,poisson_weighted,single,3,10,4066280759,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,6,56.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
191,15,16,poisson_weighted,single,3,10,2864827844,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,5,58.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
190,15,16,poisson_weighted,single,3,10,2823864538,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,5,61.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
189,15,16,poisson_weighted,single,3,10,353075749,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,8,56.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
188,15,16,poisson_weighted,single,3,10,1636408652,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,5,53.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
187,15,16,poisson_weighted,single,3,10,2148456533,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,7,55.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
186,15,16,poisson_weighted,single,3,10,1639412764,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,6,54.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
185,15,16,poisson_weighted,single,3,10,1482275244,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,6,62.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
184,15,16,poisson_weighted,single,3,10,70164588,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,7,56.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
183,15,16,poisson_weighted,single,3,10,2153365417,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,6,57.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
182,15,16,poisson_weighted,single,3,10,3645278646,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,5,60.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
181,15,16,poisson_weighted,single,3,10,186564208,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,7,58.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
210,15,16,poisson_weighted,single,3,10,496573628,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,7,12.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
211,15,16,poisson_weighted,single,3,10,491604528,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,6,12.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
292,15,16,poisson_weighted,multitree,3,10,2603683339,300.0,0,27:400:7:0.1:33:18:2,45,0,0.0,7,250.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
321,15,16,poisson_weighted,multitree,3,10,159678683,300.0,7,27:400:7:0.1:33:18:2,45,0,0.0,7,192.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
320,15,16,poisson_weighted,multitree,3,10,155782240,300.0,9,27:400:7:0.1:33:18:2,45,0,0.0,6,186.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
319,15,16,poisson_weighted,multitree,3,10,191002983,300.0,15,27:400:7:0.1:33:18:2,45,0,0.0,7,162.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
318,15,16,poisson_weighted,multitree,3,10,152340842,300.0,6,27:400:7:0.1:33:18:2,45,0,0.0,7,160.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
317,15,16,poisson_weighted,multitree,3,10,142082316,300.0,5,27:400:7:0.1:33:18:2,45,0,0.0,7,146.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
316,15,16,poisson_weighted,multitree,3,10,145923371,300.0,4,27:400:7:0.1:33:18:2,45,0,0.0,6,143.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
315,15,16,poisson_weighted,multitree,3,10,168774797,300.0,13,27:400:7:0.1:33:18:2,45,0,0.0,7,143.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
314,15,16,poisson_weighted,multitree,3,10,154215963,300.0,0,27:400:7:0.1:33:18:2,45,0,0.0,5,134.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
313,15,16,poisson_weighted,multitree,3,10,162834416,300.0,10,27:400:7:0.1:33:18:2,45,0,0.0,6,132.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
312,15,16,poisson_weighted,multitree,3,10,144268707,300.0,1,27:400:7:0.1:33:18:2,45,0,0.0,7,99.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
311,15,16,poisson_weighted,multitree,3,10,165688095,300.0,11,27:400:7:0.1:33:18:2,45,0,0.0,7,100.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
310,15,16,poisson_weighted,multitree,3,10,139939169,300.0,2,27:400:7:0.1:33:18:2,45,0,0.0,7,68.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
309,15,16,poisson_weighted,multitree,3,10,173684757,300.0,14,27:400:7:0.1:33:18:2,45,0,0.0,7,67.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
308,15,16,poisson_weighted,multitree,3,10,148309432,300.0,3,27:400:7:0.1:33:18:2,45,0,0.0,7,60.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
307,15,16,poisson_weighted,multitree,3,10,2542437894,300.0,10,27:400:7:0.1:33:18:2,45,0,0.0,5,1241.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
306,15,16,poisson_weighted,multitree,3,10,2949457658,300.0,15,27:400:7:0.1:33:18:2,45,0,0.0,6,250.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
305,15,16,poisson_weighted,multitree,3,10,564101139,300.0,14,27:400:7:0.1:33:18:2,45,0,0.0,7,256.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
304,15,16,poisson_weighted,multitree,3,10,4142281795,300.0,13,27:400:7:0.1:33:18:2,45,0,0.0,6,286.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
303,15,16,poisson_weighted,multitree,3,10,4120694942,300.0,12,27:400:7:0.1:33:18:2,45,0,0.0,7,265.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
302,15,16,poisson_weighted,multitree,3,10,1558664159,300.0,11,27:400:7:0.1:33:18:2,45,0,0.0,7,210.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
301,15,16,poisson_weighted,multitree,3,10,2470945106,300.0,9,27:400:7:0.1:33:18:2,45,0,0.0,7,216.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
300,15,16,poisson_weighted,multitree,3,10,4274068774,300.0,7,27:400:7:0.1:33:18:2,45,0,0.0,7,241.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
299,15,16,poisson_weighted,multitree,3,10,221139260,300.0,8,27:400:7:0.1:33:18:2,45,0,0.0,8,115.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
298,15,16,poisson_weighted,multitree,3,10,347640839,300.0,4,27:400:7:0.1:33:18:2,45,0,0.0,6,208.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
297,15,16,poisson_weighted,multitree,3,10,608673744,300.0,6,27:400:7:0.1:33:18:2,45,0,0.0,7,146.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
296,15,16,poisson_weighted,multitree,3,10,1971310644,300.0,5,27:400:7:0.1:33:18:2,45,0,0.0,6,168.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
295,15,16,poisson_weighted,multitree,3,10,3344899188,300.0,2,27:400:7:0.1:33:18:2,45,0,0.0,5,185.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
294,15,16,poisson_weighted,multitree,3,10,1260304411,300.0,3,27:400:7:0.1:33:18:2,45,0,0.0,6,154.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
293,15,16,poisson_weighted,multitree,3,10,968004221,300.0,1,27:400:7:0.1:33:18:2,45,0,0.0,7,234.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
322,15,16,poisson_weighted,multitree,3,10,162672440,300.0,8,27:400:7:0.1:33:18:2,45,0,0.0,6,203.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
323,15,16,poisson_weighted,multitree,3,10,171550650,300.0,12,27:400:7:0.1:33:18:2,45,0,0.0,7,231.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
276,15,16,poisson_weighted,single,3,10,4265038498,300.0,0,27:400:7:0.1:33:18:2,45,0,0.0,3,57.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
409,15,16,poisson_weighted,single,3,10,2719171299,300.0,13,27:400:7:0.1:33:18:2,45,0,0.0,3,16.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
408,15,16,poisson_weighted,single,3,10,2718605799,300.0,12,27:400:7:0.1:33:18:2,45,0,0.0,5,16.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
407,15,16,poisson_weighted,single,3,10,2697978546,300.0,3,27:400:7:0.1:33:18:2,45,0,0.0,4,15.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
406,15,16,poisson_weighted,single,3,10,2706531145,300.0,6,27:400:7:0.1:33:18:2,45,0,0.0,4,14.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
405,15,16,poisson_weighted,single,3,10,2710802304,300.0,9,27:400:7:0.1:33:18:2,45,0,0.0,2,10.0,OK,0.0,0,0.13333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
404,15,16,poisson_weighted,single,3,10,2723751063,300.0,14,27:400:7:0.1:33:18:2,45,0,0.0,4,12.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
403,15,16,poisson_weighted,single,3,10,2712035288,300.0,7,27:400:7:0.1:33:18:2,45,0,0.0,3,13.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
402,15,16,poisson_weighted,single,3,10,2714206555,300.0,10,27:400:7:0.1:33:18:2,45,0,0.0,4,13.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
401,15,16,poisson_weighted,single,3,10,2715859639,300.0,11,27:400:7:0.1:33:18:2,45,0,0.0,4,11.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
400,15,16,poisson_weighted,single,3,10,2695321286,300.0,0,27:400:7:0.1:33:18:2,45,0,0.0,4,10.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
399,15,16,poisson_weighted,single,3,10,2700819036,300.0,1,27:400:7:0.1:33:18:2,45,0,0.0,4,9.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
398,15,16,poisson_weighted,single,3,10,2709089151,300.0,8,27:400:7:0.1:33:18:2,45,0,0.0,5,11.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
397,15,16,poisson_weighted,single,3,10,2703001335,300.0,2,27:400:7:0.1:33:18:2,45,0,0.0,4,9.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
396,15,16,poisson_weighted,single,3,10,2700056024,300.0,4,27:400:7:0.1:33:18:2,45,0,0.0,4,7.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
291,15,16,poisson_weighted,single,3,10,3845258822,300.0,15,27:400:7:0.1:33:18:2,45,0,0.0,5,64.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
290,15,16,poisson_weighted,single,3,10,1961571497,300.0,14,27:400:7:0.1:33:18:2,45,0,0.0,3,60.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
289,15,16,poisson_weighted,single,3,10,1055809281,300.0,13,27:400:7:0.1:33:18:2,45,0,0.0,4,63.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
288,15,16,poisson_weighted,single,3,10,391079234,300.0,12,27:400:7:0.1:33:18:2,45,0,0.0,4,63.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
287,15,16,poisson_weighted,single,3,10,1994457449,300.0,11,27:400:7:0.1:33:18:2,45,0,0.0,5,64.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
286,15,16,poisson_weighted,single,3,10,446182406,300.0,9,27:400:7:0.1:33:18:2,45,0,0.0,4,64.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
285,15,16,poisson_weighted,single,3,10,1563666615,300.0,10,27:400:7:0.1:33:18:2,45,0,0.0,4,63.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
284,15,16,poisson_weighted,single,3,10,3528343980,300.0,8,27:400:7:0.1:33:18:2,45,0,0.0,5,66.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
283,15,16,poisson_weighted,single,3,10,31485758,300.0,7,27:400:7:0.1:33:18:2,45,0,0.0,3,66.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
282,15,16,poisson_weighted,single,3,10,3967709224,300.0,6,27:400:7:0.1:33:18:2,45,0,0.0,4,60.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
281,15,16,poisson_weighted,single,3,10,1549750601,300.0,5,27:400:7:0.1:33:18:2,45,0,0.0,4,61.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
280,15,16,poisson_weighted,single,3,10,4264990700,300.0,4,27:400:7:0.1:33:18:2,45,0,0.0,4,59.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
279,15,16,poisson_weighted,single,3,10,1863252162,300.0,2,27:400:7:0.1:33:18:2,45,0,0.0,4,60.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
278,15,16,poisson_weighted,single,3,10,2836426700,300.0,3,27:400:7:0.1:33:18:2,45,0,0.0,4,58.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
277,15,16,poisson_weighted,single,3,10,4136416166,300.0,1,27:400:7:0.1:33:18:2,45,0,0.0,4,57.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
410,15,16,poisson_weighted,single,3,10,2706317045,300.0,5,27:400:7:0.1:33:18:2,45,0,0.0,3,16.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
411,15,16,poisson_weighted,single,3,10,2724180831,300.0,15,27:400:7:0.1:33:18:2,45,0,0.0,4,17.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
164,30,16,poisson_weighted,multitree,3,10,3072377927,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,24,123.0,OK,0.0,0,0.8,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
426,30,16,poisson_weighted,multitree,3,10,94910808,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,18,623.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
425,30,16,poisson_weighted,multitree,3,10,26818785,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,17,519.0,OK,0.0,0,0.5666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
424,30,16,poisson_weighted,multitree,3,10,18817273,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,18,360.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
423,30,16,poisson_weighted,multitree,3,10,14818901,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,18,335.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
422,30,16,poisson_weighted,multitree,3,10,118837421,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,19,298.0,OK,0.0,0,0.6333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
421,30,16,poisson_weighted,multitree,3,10,110841533,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,17,282.0,OK,0.0,0,0.5666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
420,30,16,poisson_weighted,multitree,3,10,42256646,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,20,280.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
419,30,16,poisson_weighted,multitree,3,10,82878213,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,20,270.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
418,30,16,poisson_weighted,multitree,3,10,130826519,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,22,268.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
417,30,16,poisson_weighted,multitree,3,10,30806598,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,18,262.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
416,30,16,poisson_weighted,multitree,3,10,66822003,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,19,264.0,OK,0.0,0,0.6333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
415,30,16,poisson_weighted,multitree,3,10,46833940,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,17,257.0,OK,0.0,0,0.5666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
414,30,16,poisson_weighted,multitree,3,10,65641833,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,20,256.0,OK,0.0,0,0.6666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
413,30,16,poisson_weighted,multitree,3,10,124128367,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,18,255.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
179,30,16,poisson_weighted,multitree,3,10,3076448206,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,16,2333.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
178,30,16,poisson_weighted,multitree,3,10,3063813003,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,16,286.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
177,30,16,poisson_weighted,multitree,3,10,3060115350,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,18,234.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
176,30,16,poisson_weighted,multitree,3,10,3080593622,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,19,200.0,OK,0.0,0,0.6333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
175,30,16,poisson_weighted,multitree,3,10,3083482113,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,17,184.0,OK,0.0,0,0.5666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
174,30,16,poisson_weighted,multitree,3,10,3070338423,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,18,157.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
173,30,16,poisson_weighted,multitree,3,10,3100262547,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,18,147.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
172,30,16,poisson_weighted,multitree,3,10,3074319036,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,17,145.0,OK,0.0,0,0.5666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
171,30,16,poisson_weighted,multitree,3,10,3056477264,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,18,139.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
170,30,16,poisson_weighted,multitree,3,10,3058345743,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,19,139.0,OK,0.0,0,0.6333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
169,30,16,poisson_weighted,multitree,3,10,3065687365,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,19,136.0,OK,0.0,0,0.6333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
168,30,16,poisson_weighted,multitree,3,10,3062026145,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,18,129.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
167,30,16,poisson_weighted,multitree,3,10,3078413417,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,22,128.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
166,30,16,poisson_weighted,multitree,3,10,3102195193,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,23,126.0,OK,0.0,0,0.7666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
165,30,16,poisson_weighted,multitree,3,10,3054593660,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,22,123.0,OK,0.0,0,0.7333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
427,30,16,poisson_weighted,multitree,3,10,54932247,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,18,635.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
428,30,16,poisson_weighted,multitree,3,10,10841341,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,16,3423.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
212,30,16,poisson_weighted,single,3,10,2209607335,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,11,24.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
241,30,16,poisson_weighted,single,3,10,2795804818,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,14,130.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
240,30,16,poisson_weighted,single,3,10,992875388,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,14,139.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
239,30,16,poisson_weighted,single,3,10,783946229,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,12,258.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
238,30,16,poisson_weighted,single,3,10,4128042312,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,12,163.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
237,30,16,poisson_weighted,single,3,10,1808494766,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,9,489.0,OK,0.0,0,0.3,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
236,30,16,poisson_weighted,single,3,10,911896314,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,12,210.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
235,30,16,poisson_weighted,single,3,10,2762503652,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,12,176.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
234,30,16,poisson_weighted,single,3,10,3661894469,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,12,183.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
233,30,16,poisson_weighted,single,3,10,2123433364,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,13,218.0,OK,0.0,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
232,30,16,poisson_weighted,single,3,10,2046815307,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,11,765.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
231,30,16,poisson_weighted,single,3,10,967031035,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,13,204.0,OK,0.0,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
230,30,16,poisson_weighted,single,3,10,959692098,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,12,227.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
229,30,16,poisson_weighted,single,3,10,2359682336,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,12,246.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
228,30,16,poisson_weighted,single,3,10,4061586053,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,12,205.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
227,30,16,poisson_weighted,single,3,10,2219918030,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,11,302.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
226,30,16,poisson_weighted,single,3,10,2197997170,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,12,183.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
225,30,16,poisson_weighted,single,3,10,2199127511,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,11,173.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
224,30,16,poisson_weighted,single,3,10,2203352667,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,12,151.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
223,30,16,poisson_weighted,single,3,10,2223899953,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,12,148.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
222,30,16,poisson_weighted,single,3,10,2201778165,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,11,149.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
221,30,16,poisson_weighted,single,3,10,2218001031,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,11,140.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
220,30,16,poisson_weighted,single,3,10,2222839776,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,11,88.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
219,30,16,poisson_weighted,single,3,10,2216268416,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,12,82.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
218,30,16,poisson_weighted,single,3,10,2206739870,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,12,81.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
217,30,16,poisson_weighted,single,3,10,2207910557,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,13,67.0,OK,0.0,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
216,30,16,poisson_weighted,single,3,10,2220428422,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,11,66.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
215,30,16,poisson_weighted,single,3,10,2239813675,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,11,56.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
214,30,16,poisson_weighted,single,3,10,2242483938,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,13,38.0,OK,0.0,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
213,30,16,poisson_weighted,single,3,10,2213838725,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,11,29.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
242,30,16,poisson_weighted,single,3,10,474817279,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,11,215.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
243,30,16,poisson_weighted,single,3,10,2131672805,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,11,283.0,OK,0.0,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
40,30,8,poisson_weighted,multitree,3,10,3129669880,600.0,6,27:400:7:0.1:33:18:2,45,0,0.0,14,3676.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
41,30,8,poisson_weighted,multitree,3,10,3136235228,600.0,0,27:400:7:0.1:33:18:2,45,0,0.0,12,15982.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
42,30,8,poisson_weighted,multitree,3,10,3120242164,600.0,3,27:400:7:0.1:33:18:2,45,0,0.0,13,17304.0,OK,0.0,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
412,30,8,poisson_weighted,multitree,3,10,3129669880,600.0,6,27:400:7:0.1:33:18:2,45,0,0.0,14,3676.0,OK,0.0,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
60,30,8,poisson_weighted,multitree,3,10,3129144092,600.0,1,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,12,18395.0,time_killed,0.08333333333333333,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
61,30,8,poisson_weighted,multitree,3,10,3122379043,600.0,0,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,13,18550.0,time_killed,0.07692307692307693,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
62,30,8,poisson_weighted,multitree,3,10,3133938730,600.0,2,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,11,29184.0,time_killed,0.09090909090909091,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
63,30,8,poisson_weighted,multitree,3,10,3154504040,600.0,5,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,12,29439.0,time_killed,0.08333333333333333,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
68,30,16,poisson_weighted,multitree,3,10,3893981995,300.0,3,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,11,11520.0,time_killed,0.09090909090909091,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
69,30,16,poisson_weighted,multitree,3,10,3887921857,300.0,7,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,13,11654.0,time_killed,0.07692307692307693,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
70,30,16,poisson_weighted,multitree,3,10,3895506606,300.0,8,27:400:7:0.1:33:18:2,45,0,0.03333333333333333,14,15788.0,time_killed,0.07142857142857142,0,0.4666666666666667,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
16,30,8,poisson_weighted,multitree,3,10,2722422579,600.0,0,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,36102.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
18,30,8,poisson_weighted,multitree,3,10,2722586022,600.0,1,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,13,36103.0,time_killed,0.15384615384615385,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
19,30,8,poisson_weighted,multitree,3,10,2722927103,600.0,3,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,36103.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
20,30,8,poisson_weighted,multitree,3,10,2723089111,600.0,4,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,36104.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
22,30,8,poisson_weighted,multitree,3,10,2723147107,600.0,5,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,36103.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
43,30,8,poisson_weighted,multitree,3,10,3129266963,600.0,1,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,36116.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
44,30,8,poisson_weighted,multitree,3,10,3126001453,600.0,5,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,13,36119.0,time_killed,0.15384615384615385,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
46,30,8,poisson_weighted,multitree,3,10,3132874168,600.0,2,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,36122.0,time_killed,0.18181818181818182,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
64,30,8,poisson_weighted,multitree,3,10,3145890208,600.0,6,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,36121.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
65,30,8,poisson_weighted,multitree,3,10,3148003897,600.0,7,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,13,36122.0,time_killed,0.15384615384615385,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
71,30,16,poisson_weighted,multitree,3,10,3890883184,300.0,4,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,13,18046.0,time_killed,0.15384615384615385,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
72,30,16,poisson_weighted,multitree,3,10,3880397034,300.0,2,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18046.0,time_killed,0.18181818181818182,0,0.36666666666666664,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
73,30,16,poisson_weighted,multitree,3,10,3891379035,300.0,5,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,18046.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
74,30,16,poisson_weighted,multitree,3,10,3901513379,300.0,15,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,13,18047.0,time_killed,0.15384615384615385,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
77,30,16,poisson_weighted,multitree,3,10,3908071413,300.0,13,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,18047.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
78,30,16,poisson_weighted,multitree,3,10,3900752738,300.0,9,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,18048.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
81,30,16,poisson_weighted,multitree,3,10,3883584753,300.0,6,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,12,18048.0,time_killed,0.16666666666666666,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
17,30,8,poisson_weighted,multitree,3,10,2726812978,600.0,7,27:400:7:0.1:33:18:2,45,0,0.1,13,36103.0,time_killed,0.23076923076923078,0,0.43333333333333335,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
23,30,8,poisson_weighted,multitree,3,10,2725010123,600.0,6,27:400:7:0.1:33:18:2,45,0,0.1,12,36104.0,time_killed,0.25,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
45,30,8,poisson_weighted,multitree,3,10,3126064063,600.0,4,27:400:7:0.1:33:18:2,45,0,0.1,12,36117.0,time_killed,0.25,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
47,30,8,poisson_weighted,multitree,3,10,3124927298,600.0,7,27:400:7:0.1:33:18:2,45,0,0.1,12,36122.0,time_killed,0.25,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
461,30,16,poisson_weighted,single,3,10,2392992289,300.0,1,27:400:7:0.1:33:18:2,45,0,0.0,6,364.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
490,30,16,poisson_weighted,single,3,10,3600432690,300.0,10,27:400:7:0.1:33:18:2,45,0,0.0,7,3348.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
489,30,16,poisson_weighted,single,3,10,3581693190,300.0,3,27:400:7:0.1:33:18:2,45,0,0.0,7,3331.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
488,30,16,poisson_weighted,single,3,10,3617992015,300.0,15,27:400:7:0.1:33:18:2,45,0,0.0,9,3143.0,OK,0.0,0,0.3,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
487,30,16,poisson_weighted,single,3,10,3572202063,300.0,2,27:400:7:0.1:33:18:2,45,0,0.0,7,3072.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
486,30,16,poisson_weighted,single,3,10,3590335308,300.0,8,27:400:7:0.1:33:18:2,45,0,0.0,7,3010.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
485,30,16,poisson_weighted,single,3,10,3583324649,300.0,5,27:400:7:0.1:33:18:2,45,0,0.0,7,2853.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
484,30,16,poisson_weighted,single,3,10,3578064485,300.0,0,27:400:7:0.1:33:18:2,45,0,0.0,6,2426.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
483,30,16,poisson_weighted,single,3,10,3584410722,300.0,6,27:400:7:0.1:33:18:2,45,0,0.0,6,2249.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
482,30,16,poisson_weighted,single,3,10,3576011024,300.0,13,27:400:7:0.1:33:18:2,45,0,0.0,8,2135.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
481,30,16,poisson_weighted,single,3,10,3602382076,300.0,14,27:400:7:0.1:33:18:2,45,0,0.0,8,2079.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
480,30,16,poisson_weighted,single,3,10,3588443117,300.0,4,27:400:7:0.1:33:18:2,45,0,0.0,7,1930.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
479,30,16,poisson_weighted,single,3,10,3574078414,300.0,1,27:400:7:0.1:33:18:2,45,0,0.0,7,1243.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
478,30,16,poisson_weighted,single,3,10,3586363652,300.0,7,27:400:7:0.1:33:18:2,45,0,0.0,7,1241.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
477,30,16,poisson_weighted,single,3,10,3598205675,300.0,12,27:400:7:0.1:33:18:2,45,0,0.0,7,557.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
476,30,16,poisson_weighted,single,3,10,2472751402,300.0,5,27:400:7:0.1:33:18:2,45,0,0.0,7,5819.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
475,30,16,poisson_weighted,single,3,10,770512038,300.0,12,27:400:7:0.1:33:18:2,45,0,0.0,7,4669.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
474,30,16,poisson_weighted,single,3,10,347459021,300.0,13,27:400:7:0.1:33:18:2,45,0,0.0,6,4264.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
473,30,16,poisson_weighted,single,3,10,1129151637,300.0,8,27:400:7:0.1:33:18:2,45,0,0.0,7,4441.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
472,30,16,poisson_weighted,single,3,10,3111604669,300.0,15,27:400:7:0.1:33:18:2,45,0,0.0,7,3952.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
471,30,16,poisson_weighted,single,3,10,2599244537,300.0,14,27:400:7:0.1:33:18:2,45,0,0.0,7,3654.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
470,30,16,poisson_weighted,single,3,10,3004809551,300.0,4,27:400:7:0.1:33:18:2,45,0,0.0,8,3925.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
469,30,16,poisson_weighted,single,3,10,3516416923,300.0,2,27:400:7:0.1:33:18:2,45,0,0.0,7,3657.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
468,30,16,poisson_weighted,single,3,10,4029851583,300.0,6,27:400:7:0.1:33:18:2,45,0,0.0,6,3083.0,OK,0.0,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
467,30,16,poisson_weighted,single,3,10,1455192698,300.0,7,27:400:7:0.1:33:18:2,45,0,0.0,7,2877.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
466,30,16,poisson_weighted,single,3,10,3361867064,300.0,11,27:400:7:0.1:33:18:2,45,0,0.0,8,2606.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
465,30,16,poisson_weighted,single,3,10,4249040671,300.0,9,27:400:7:0.1:33:18:2,45,0,0.0,8,2036.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
464,30,16,poisson_weighted,single,3,10,2768782063,300.0,3,27:400:7:0.1:33:18:2,45,0,0.0,7,1535.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
463,30,16,poisson_weighted,single,3,10,1519812236,300.0,0,27:400:7:0.1:33:18:2,45,0,0.0,7,1155.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
462,30,16,poisson_weighted,single,3,10,602731118,300.0,10,27:400:7:0.1:33:18:2,45,0,0.0,7,724.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
491,30,16,poisson_weighted,single,3,10,3593598669,300.0,9,27:400:7:0.1:33:18:2,45,0,0.0,8,3907.0,OK,0.0,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
492,30,16,poisson_weighted,single,3,10,3596383389,300.0,11,27:400:7:0.1:33:18:2,45,0,0.0,7,4327.0,OK,0.0,0,0.23333333333333334,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
132,45,32,poisson_weighted,multitree,3,10,4124443999,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,26,144.0,OK,0.0,0,0.5777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
133,45,32,poisson_weighted,multitree,3,10,4124416577,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,31,153.0,OK,0.0,0,0.6888888888888889,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
134,45,32,poisson_weighted,multitree,3,10,4127000292,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,31,156.0,OK,0.0,0,0.6888888888888889,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
135,45,32,poisson_weighted,multitree,3,10,4124379518,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,28,171.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
136,45,32,poisson_weighted,multitree,3,10,4123266300,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,24,180.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
137,45,32,poisson_weighted,multitree,3,10,4123273033,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,28,186.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
138,45,32,poisson_weighted,multitree,3,10,4123115407,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,29,193.0,OK,0.0,0,0.6444444444444445,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
139,45,32,poisson_weighted,multitree,3,10,4122758628,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,27,210.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
140,45,32,poisson_weighted,multitree,3,10,4123499648,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,29,218.0,OK,0.0,0,0.6444444444444445,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
141,45,32,poisson_weighted,multitree,3,10,4126760362,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,27,245.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
142,45,32,poisson_weighted,multitree,3,10,421739631,300.0,17,27:400:7:0.1:33:18:1,45,0,0.0,27,165.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
143,45,32,poisson_weighted,multitree,3,10,919866221,300.0,16,27:400:7:0.1:33:18:1,45,0,0.0,28,193.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
144,45,32,poisson_weighted,multitree,3,10,1618611865,300.0,19,27:400:7:0.1:33:18:1,45,0,0.0,25,179.0,OK,0.0,0,0.5555555555555556,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
145,45,32,poisson_weighted,multitree,3,10,2714245330,300.0,24,27:400:7:0.1:33:18:1,45,0,0.0,26,280.0,OK,0.0,0,0.5777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
146,45,32,poisson_weighted,multitree,3,10,4123836279,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,27,544.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
147,45,32,poisson_weighted,multitree,3,10,2454155917,300.0,22,27:400:7:0.1:33:18:1,45,0,0.0,27,369.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
148,45,32,poisson_weighted,multitree,3,10,4196690247,300.0,25,27:400:7:0.1:33:18:1,45,0,0.0,28,330.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
149,45,32,poisson_weighted,multitree,3,10,4123703049,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,26,633.0,OK,0.0,0,0.5777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
150,45,32,poisson_weighted,multitree,3,10,1825922911,300.0,23,27:400:7:0.1:33:18:1,45,0,0.0,28,425.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
151,45,32,poisson_weighted,multitree,3,10,946643997,300.0,26,27:400:7:0.1:33:18:1,45,0,0.0,28,337.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
152,45,32,poisson_weighted,multitree,3,10,3448980958,300.0,27,27:400:7:0.1:33:18:1,45,0,0.0,28,376.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
153,45,32,poisson_weighted,multitree,3,10,2110552059,300.0,31,27:400:7:0.1:33:18:1,45,0,0.0,25,219.0,OK,0.0,0,0.5555555555555556,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
154,45,32,poisson_weighted,multitree,3,10,2157100156,300.0,29,27:400:7:0.1:33:18:1,45,0,0.0,27,296.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
155,45,32,poisson_weighted,multitree,3,10,4123565471,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,24,803.0,OK,0.0,0,0.5333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
156,45,32,poisson_weighted,multitree,3,10,1761965429,300.0,30,27:400:7:0.1:33:18:1,45,0,0.0,28,260.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
157,45,32,poisson_weighted,multitree,3,10,1201133502,300.0,21,27:400:7:0.1:33:18:1,45,0,0.0,29,922.0,OK,0.0,0,0.6444444444444445,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
158,45,32,poisson_weighted,multitree,3,10,4123506360,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,28,1225.0,OK,0.0,0,0.6222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
159,45,32,poisson_weighted,multitree,3,10,4123952968,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,25,1600.0,OK,0.0,0,0.5555555555555556,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
160,45,32,poisson_weighted,multitree,3,10,4124993208,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,27,2646.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
161,45,32,poisson_weighted,multitree,3,10,2969554666,300.0,28,27:400:7:0.1:33:18:1,45,0,0.0,26,4743.0,OK,0.0,0,0.5777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
162,45,32,poisson_weighted,multitree,3,10,2321670859,300.0,20,27:400:7:0.1:33:18:1,45,0,0.0,27,5372.0,OK,0.0,0,0.6,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
356,45,32,poisson_weighted,multitree,3,10,2047045623,600.0,13,27:400:7:0.1:33:18:1,45,0,0.0,29,445.0,OK,0.0,0,0.6444444444444445,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
244,45,32,poisson_weighted,single,3,10,1909526416,300.0,13,27:400:7:0.1:33:18:1,45,0,0.0,17,173.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
245,45,32,poisson_weighted,single,3,10,1907481556,300.0,5,27:400:7:0.1:33:18:1,45,0,0.0,17,176.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
246,45,32,poisson_weighted,single,3,10,1907640945,300.0,7,27:400:7:0.1:33:18:1,45,0,0.0,16,189.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
247,45,32,poisson_weighted,single,3,10,1909090790,300.0,12,27:400:7:0.1:33:18:1,45,0,0.0,18,225.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
248,45,32,poisson_weighted,single,3,10,1907074694,300.0,0,27:400:7:0.1:33:18:1,45,0,0.0,18,241.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
249,45,32,poisson_weighted,single,3,10,1907746122,300.0,8,27:400:7:0.1:33:18:1,45,0,0.0,17,247.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
250,45,32,poisson_weighted,single,3,10,1907466989,300.0,4,27:400:7:0.1:33:18:1,45,0,0.0,16,254.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
251,45,32,poisson_weighted,single,3,10,1907173499,300.0,1,27:400:7:0.1:33:18:1,45,0,0.0,18,275.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
252,45,32,poisson_weighted,single,3,10,1907380507,300.0,2,27:400:7:0.1:33:18:1,45,0,0.0,17,303.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
253,45,32,poisson_weighted,single,3,10,1907578868,300.0,6,27:400:7:0.1:33:18:1,45,0,0.0,16,411.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
254,45,32,poisson_weighted,single,3,10,1907402668,300.0,3,27:400:7:0.1:33:18:1,45,0,0.0,15,467.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
255,45,32,poisson_weighted,single,3,10,3352736864,300.0,19,27:400:7:0.1:33:18:1,45,0,0.0,19,308.0,OK,0.0,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
256,45,32,poisson_weighted,single,3,10,1494862674,300.0,17,27:400:7:0.1:33:18:1,45,0,0.0,17,369.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
257,45,32,poisson_weighted,single,3,10,1772054702,300.0,23,27:400:7:0.1:33:18:1,45,0,0.0,16,272.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
258,45,32,poisson_weighted,single,3,10,1289779604,300.0,26,27:400:7:0.1:33:18:1,45,0,0.0,17,88.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
259,45,32,poisson_weighted,single,3,10,3101663507,300.0,24,27:400:7:0.1:33:18:1,45,0,0.0,19,312.0,OK,0.0,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
260,45,32,poisson_weighted,single,3,10,1943711311,300.0,20,27:400:7:0.1:33:18:1,45,0,0.0,16,407.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
261,45,32,poisson_weighted,single,3,10,2370054161,300.0,21,27:400:7:0.1:33:18:1,45,0,0.0,17,425.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
262,45,32,poisson_weighted,single,3,10,1909464500,300.0,15,27:400:7:0.1:33:18:1,45,0,0.0,17,696.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
263,45,32,poisson_weighted,single,3,10,1909035026,300.0,11,27:400:7:0.1:33:18:1,45,0,0.0,16,762.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
264,45,32,poisson_weighted,single,3,10,1537334946,300.0,28,27:400:7:0.1:33:18:1,45,0,0.0,18,208.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
265,45,32,poisson_weighted,single,3,10,3428229254,300.0,29,27:400:7:0.1:33:18:1,45,0,0.0,16,357.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
266,45,32,poisson_weighted,single,3,10,3007912593,300.0,30,27:400:7:0.1:33:18:1,45,0,0.0,16,380.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
267,45,32,poisson_weighted,single,3,10,911388056,300.0,22,27:400:7:0.1:33:18:1,45,0,0.0,17,855.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
268,45,32,poisson_weighted,single,3,10,1909553126,300.0,14,27:400:7:0.1:33:18:1,45,0,0.0,17,1132.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
269,45,32,poisson_weighted,single,3,10,1422705668,300.0,31,27:400:7:0.1:33:18:1,45,0,0.0,16,575.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
270,45,32,poisson_weighted,single,3,10,1907950735,300.0,9,27:400:7:0.1:33:18:1,45,0,0.0,16,1633.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
271,45,32,poisson_weighted,single,3,10,1660374460,300.0,16,27:400:7:0.1:33:18:1,45,0,0.0,18,1529.0,OK,0.0,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
272,45,32,poisson_weighted,single,3,10,359777219,300.0,25,27:400:7:0.1:33:18:1,45,0,0.0,16,1327.0,OK,0.0,0,0.35555555555555557,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
273,45,32,poisson_weighted,single,3,10,1618325599,300.0,27,27:400:7:0.1:33:18:1,45,0,0.0,17,2975.0,OK,0.0,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
274,45,32,poisson_weighted,single,3,10,1908109152,300.0,10,27:400:7:0.1:33:18:1,45,0,0.0,15,4005.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
275,45,32,poisson_weighted,single,3,10,1519808302,300.0,18,27:400:7:0.1:33:18:1,45,0,0.0,15,5395.0,OK,0.0,0,0.3333333333333333,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,1.0
432,45,32,poisson_weighted,multitree,3,10,4095312580,300.0,9,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,19,18128.0,time_killed,0.15789473684210525,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
446,45,32,poisson_weighted,multitree,3,10,1857243410,300.0,18,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,20,18130.0,time_killed,0.15,0,0.4444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
457,45,32,poisson_weighted,multitree,3,10,3147032368,300.0,31,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,17,18123.0,time_killed,0.17647058823529413,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
48,45,32,poisson_weighted,multitree,3,10,2007983900,600.0,15,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,36140.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
51,45,32,poisson_weighted,multitree,3,10,2007273039,600.0,7,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,17,36142.0,time_killed,0.23529411764705882,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
53,45,32,poisson_weighted,multitree,3,10,2006824860,600.0,4,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,17,36143.0,time_killed,0.23529411764705882,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
54,45,32,poisson_weighted,multitree,3,10,2007444139,600.0,11,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,36145.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
55,45,32,poisson_weighted,multitree,3,10,2007137365,600.0,6,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,36145.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
56,45,32,poisson_weighted,multitree,3,10,2006450949,600.0,1,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,36146.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
59,45,32,poisson_weighted,multitree,3,10,2006883980,600.0,5,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,36150.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
431,45,32,poisson_weighted,multitree,3,10,4095555565,300.0,12,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18128.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
433,45,32,poisson_weighted,multitree,3,10,4096139180,300.0,15,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,18129.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
435,45,32,poisson_weighted,multitree,3,10,4093780406,300.0,4,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18130.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
436,45,32,poisson_weighted,multitree,3,10,4093561596,300.0,2,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18131.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
437,45,32,poisson_weighted,multitree,3,10,4094396121,300.0,6,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18133.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
441,45,32,poisson_weighted,multitree,3,10,4093561716,300.0,1,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,18139.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
447,45,32,poisson_weighted,multitree,3,10,4124774169,300.0,21,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18128.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
448,45,32,poisson_weighted,multitree,3,10,1359589298,300.0,17,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,17,18131.0,time_killed,0.23529411764705882,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
449,45,32,poisson_weighted,multitree,3,10,2118784308,300.0,19,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,18131.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
451,45,32,poisson_weighted,multitree,3,10,2814711036,300.0,25,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,20,18128.0,time_killed,0.2,0,0.4444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
452,45,32,poisson_weighted,multitree,3,10,3565582684,300.0,20,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,19,18132.0,time_killed,0.21052631578947367,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
459,45,32,poisson_weighted,multitree,3,10,3775656385,300.0,27,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18136.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
460,45,32,poisson_weighted,multitree,3,10,1285380955,300.0,30,27:400:7:0.1:33:18:2,45,0,0.08888888888888889,18,18137.0,time_killed,0.2222222222222222,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
49,45,32,poisson_weighted,multitree,3,10,2006177217,600.0,0,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,19,36140.0,time_killed,0.2631578947368421,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
50,45,32,poisson_weighted,multitree,3,10,2008126457,600.0,14,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,17,36141.0,time_killed,0.29411764705882354,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
52,45,32,poisson_weighted,multitree,3,10,2007323874,600.0,9,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,17,36143.0,time_killed,0.29411764705882354,0,0.37777777777777777,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
429,45,32,poisson_weighted,multitree,3,10,4098318927,300.0,14,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,19,18124.0,time_killed,0.2631578947368421,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
430,45,32,poisson_weighted,multitree,3,10,4095368605,300.0,10,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,18,18127.0,time_killed,0.2777777777777778,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
434,45,32,poisson_weighted,multitree,3,10,4093332597,300.0,0,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,18,18130.0,time_killed,0.2777777777777778,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
438,45,32,poisson_weighted,multitree,3,10,4098984074,300.0,13,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,18,18133.0,time_killed,0.2777777777777778,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
440,45,32,poisson_weighted,multitree,3,10,4094696314,300.0,8,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,18,18138.0,time_killed,0.2777777777777778,0,0.4,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
442,45,32,poisson_weighted,multitree,3,10,4094396161,300.0,5,27:400:7:0.1:33:18:2,45,0,0.1111111111111111,19,18142.0,time_killed,0.2631578947368421,0,0.4222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
24,45,32,poisson_weighted,single,3,10,2071334975,600.0,11,27:400:7:0.1:33:18:2,45,0,0.022222222222222223,11,23417.0,time_killed,0.09090909090909091,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
34,45,32,poisson_weighted,single,3,10,2064406010,600.0,5,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,11,36034.0,time_killed,0.18181818181818182,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
37,45,32,poisson_weighted,single,3,10,2062059617,600.0,0,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,10,36033.0,time_killed,0.2,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
38,45,32,poisson_weighted,single,3,10,2073325092,600.0,13,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,12,36034.0,time_killed,0.16666666666666666,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
39,45,32,poisson_weighted,single,3,10,2070842894,600.0,7,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,11,36033.0,time_killed,0.18181818181818182,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
100,45,32,poisson_weighted,single,3,10,1910524355,300.0,8,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,12,18029.0,time_killed,0.16666666666666666,0,0.26666666666666666,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
116,45,32,poisson_weighted,single,3,10,4186298647,300.0,17,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,10,18029.0,time_killed,0.2,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
123,45,32,poisson_weighted,single,3,10,851493233,300.0,24,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,10,18029.0,time_killed,0.2,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
125,45,32,poisson_weighted,single,3,10,478270662,300.0,20,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,11,18030.0,time_killed,0.18181818181818182,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
127,45,32,poisson_weighted,single,3,10,400574345,300.0,19,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,11,18030.0,time_killed,0.18181818181818182,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
131,45,32,poisson_weighted,single,3,10,966855803,300.0,27,27:400:7:0.1:33:18:2,45,0,0.044444444444444446,10,18030.0,time_killed,0.2,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
25,45,32,poisson_weighted,single,3,10,2071707563,600.0,15,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,36033.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
27,45,32,poisson_weighted,single,3,10,2068600885,600.0,6,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,36033.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
29,45,32,poisson_weighted,single,3,10,2062392330,600.0,2,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,36033.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
30,45,32,poisson_weighted,single,3,10,2062575493,600.0,3,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,36033.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
33,45,32,poisson_weighted,single,3,10,2071164476,600.0,9,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,36033.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
35,45,32,poisson_weighted,single,3,10,2071142244,600.0,8,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,36035.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
36,45,32,poisson_weighted,single,3,10,2062673346,600.0,4,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,36033.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
101,45,32,poisson_weighted,single,3,10,1911707571,300.0,12,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18028.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
102,45,32,poisson_weighted,single,3,10,1909865772,300.0,5,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18029.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
103,45,32,poisson_weighted,single,3,10,1911532543,300.0,11,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18030.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
104,45,32,poisson_weighted,single,3,10,1912289030,300.0,13,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,18029.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
107,45,32,poisson_weighted,single,3,10,1909437860,300.0,0,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,18029.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
109,45,32,poisson_weighted,single,3,10,1910270249,300.0,7,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,18029.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
111,45,32,poisson_weighted,single,3,10,1910117483,300.0,6,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18030.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
112,45,32,poisson_weighted,single,3,10,1909856063,300.0,3,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,18029.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
117,45,32,poisson_weighted,single,3,10,950777990,300.0,25,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18028.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
118,45,32,poisson_weighted,single,3,10,237841744,300.0,18,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18029.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
120,45,32,poisson_weighted,single,3,10,1023425098,300.0,29,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,9,18029.0,time_killed,0.3333333333333333,0,0.2,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
121,45,32,poisson_weighted,single,3,10,1635418498,300.0,30,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,11,18028.0,time_killed,0.2727272727272727,0,0.24444444444444444,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
122,45,32,poisson_weighted,single,3,10,829539429,300.0,23,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,18029.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0
124,45,32,poisson_weighted,single,3,10,960683217,300.0,26,27:400:7:0.1:33:18:2,45,0,0.06666666666666667,10,18028.0,time_killed,0.3,0,0.2222222222222222,0,0,0,0,27.0,400.0,7.0,0.1,33.0,18.0,2.0

